The Intrinsic Shapes of Low Surface Brightness Galaxies: a Discriminant of LSBG Formation Mechanisms

We use the low surface brightness galaxy (LSBG) samples created from the Hyper Suprime-Cam Subaru Strategic Program (HSC-SSP, 781 galaxies), the Dark Energy Survey (DES, 20977 galaxies), and the Legacy Survey (selected via HI detection in the Arecibo Legacy Fast ALFA Survey, 188 galaxies) to infer the intrinsic shape distribution of the low surface brightness galaxy population. To take into account the effect of the surface brightness cuts employed when constructing LSBG samples, we simultaneously model both the projected ellipticity and the apparent surface brightness in our shape inference. We find that the LSBG samples are well-characterized by oblate spheroids, with no significant difference between red and blue LSBGs. This inferred shape distribution is in good agreement with similar inferences made for ultra-diffuse cluster galaxy samples, indicating that environment does not play a key role in determining the intrinsic shape of low surface brightness galaxies. We also find some evidence that LSBGs are more thickened than similarly massive high surface brightness dwarfs. We compare our results to intrinsic shape measures from contemporary cosmological simulations, and find that the observed LSBG intrinsic shapes place considerable constraints on the formation path of such galaxies. In particular, LSBG production via the migration of star formation to large radii produces intrinsic shapes in good agreement with our observational findings.

==> referee_report_response.txt <==
Reply to the Referee Report of ApJ:AAS30630, "The Intrinsic Shapes of Low Surface Brightness Galaxies: a Discriminant of LSBG Formation Mechanisms"

Please find attached a revised version of the manuscript of this paper. We thank
the referee for their very helpful feedback and review of this work during an
undoubtedly difficult time. Below, we respond to the report. Specific revisions
are also highlighted in the manuscript in red.

====


This paper aims to quantify the intrinsic ellipticities of field LSB galaxies as a possible way
to understand their formation. Prolate shapes are usually (kinematically) associated with recent 
mergers in ETGs and a possible analogy with LSB galaxies is interesting. The paper is a welcome 
and much-needed addition to the field, using a sample which is over an order of magnitude larger 
than previous studies, in combination with a seemingly robust inversion method which takes
explicitly into account the biases produced by selection effects in surface brightness. The main 
result, that LSB galaxies are mostly oblate regardless of their colour and environment, constrains 
their formation mechanisms in many ways although understanding the differences between the blue 
and red populations remains difficult. This paper extends and improves upon the results of Rong+20 
ApJ 899, 78 which used a much smaller sample of cluster LSBs and a less robust inversion method.

Whilst (some) selection effects on the surface brightness of LSB galaxies are taken into account, 
it comes as a surprise (and somewhat of a disappointment) that, by including the information both 
on surface brightness and axial ratios, the inversion method yields a wider dispersion than methods 
that --conveniently-- disregard these effects and use only the observed, uncorrected, distribution 
of ellipticities.

My main concern is that the authors do find a rather wide range of intrinsic ellipticities, ranging
from nearly disc-like distributions to spheroids, but with degeneracies which produce disc and
spheroid configurations for intrinsic prolate distributions, as shown in their Appendix A, right 
column of Figure 9. I would therefore suggest two further quick tests to ensure that the final 
result is indeed robust, while at the same time making this paper a reference in the subject:

==============
==============

[1] Use the extended sample of Coma LSB galaxies by Alabi+20 MNRAS 496, 3182, to
infer the intrinsic ellipticities in this cluster environment and lay to rest Burkert's 2017
result (based on the difference in one single bin!) that they are mostly prolate. This would, in
addition, extend the paper into the denser environment of clusters.

--------------

[RESPONSE 1] 
We thank the referee for this insightful suggestion, and have included the Alabi+2020 Coma UDG
sample in our analysis (see Figures 2, 4, & 6 for sample properties, and Figure 7 for inference
results). As expected, we find that the Alabi+2020 catalog produces an inferred shape distribution
in good agreement with Rong+2020 and the other samples in this work, and have extended the 
results (Section 4.1) to reference this more direct comparison to UDGs in rich environments.

==============
==============

[2] Co-add the DES 20,000+ sample, after proper angular scaling, orientation and normalisation, to
produce a high SNR isophotal map. The precession/twisting of the elliptical isophotes is a direct
measure of the intrinsic ellipticities and would confirm the results of the inversion method. Only
galaxies with Sersic's index n \sim 1 should be used to avoid contamination. The same could be done 
with Alabi's Coma galaxies as a control sample to compare field and cluster environments, and with 
red/blue DES LSBs, with the caveat of the unknown distances (but which could be tested, adopting
two extreme cases bracketing the postulated D=60 Mpc value).

--------------

[RESPONSE 2]
We have considered adding an isophotal twist component to the analysis, and believe that it is
not viable for the particular samples we consider for a few reasons. First, individual distances to the DES (and HSC) samples are not known; this means we cannot undertake the proper angular scaling, which as the referee points out is critical for this analysis. Second, the expected isophotal
twist signal has been explored in great deal as a method to determine the prevalence of 
tidally disturbed "S"-shaped UDGs in Mowla+2017. However, they find that because the galaxy
stacks are averaged over randomly distributed orientations of the tidal tails, there is no
expected net isophotal twist in the stack. This argument should also hold for a search for 
isophotal twists caused by triaxial shapes. 

We believe that a search for isophotal twists will
be of great interest for samples in which the isophotal precession may be measured for individual
UDGs -- however, the datasets considered in this work are not of sufficient depth to make this
measurement. A LSBG sample from the more recent, wider area coverage HSC data or from 
the ongoing Dragonfly Wide-field Survey may be suited for such a study.


==============
==============

Other points.

[3] Plots showing the possible relation between the effective SB and the observed axis ratio b/a
would be welcome, along with the R_eff vs b/a one to check for non-zero covariances (e.g. Zheng+19
MNRAS 484, 5170). Some of the marginal distributions are shown in Fig 7, but understanding any possible
trends would be helpful.

--------------

[Response 3]
We have added this plot as Figure 4, and computed the covariance of surface brightness and
ellipticity for the four samples at the end of Section 2.5. We find that both visually and
quantitatively, the covariance between surface brightness and ellipticity is minimal or 
consistent with zero, supporting the assumption that a single shape distribution may be
adopted for each sample.

==============
==============

[4] Likewise, and even though it is less informative than the bivariate distribution C/A vs B/A, the
distribution of the classical triaxiality parameter T = [1 -(B/A)^2 ] / [1-(C/A)^2] would be useful,
if only to compare with the distributions found in other samples of low luminosity galaxies (e.g.
Sanchez-Janssen+16 ApJ 820, 69).

--------------

[Response 4]
We have added the median triaxiality and 95% credible intervals of the determination of the median
triaxiality to Table 1, as computed by sampling the inferred shape distributions.

==============
==============

[5] The mock recovery tests (Appendix A) are puzzling: while disc configurations are extremely well
recovered, it is unclear why (i) the distribution of SB in mock spheroids is basically one single
bin (central top plot), and (ii) the SB distribution of mock prolate galaxies (top right plot) lies 
entirely below the 80% completeness limit of \mu_eff=26.5 (Fig 2). Here again, the bivariate
distributions indicated in [3] for both mock and recovered populations could be more informative
than the marginal distributions, as understanding the biases in the recoveries is of paramount
importance. The labels of the SB histograms seem to be \mu_eff in the i (?) band, is this a typo 
or were colour effects taken into account in the simulations?

--------------

[RESPONSE 5]
As noted in the appendix, we do not impose a surface brightness limit in the mock tests of the appendix.
This is the reason why the surface brightnesses are low relative to the real galaxies -- because 
the mock galaxies projected structural parameters are not remeasured from mock HSC imaging, the 
absolute value of the surface brightnesses in this test are not consequential to the results. Rather, 
the test is designed to evaluate our ability to recover the shape of the surface brightness distribution.
We have added this text to the appendix for clarification. 

In regards to the first question posed by the referee, it can be understood as follows. For a 
disky population, the covariance between b/a and ellipticity is maximized. The inference becomes more 
precise due to the additional information provided by this covariance. For the spheroidal and
prolate populations, however, the surface brightness distributions are very narrow. Thus, although
two extra parameters (rho_0 and sigma_{rho_0}) must now be fitted, the surface brightness provides relatively
little extra information. We have added this text to the Appendix.

The labels of the SB histograms were a typo, and should be <mu_g>_{R_eff} -- we have
updated the relevant caption.

==============
==============

[6] At no point there is a discussion on the selection effects that went into these samples other
than the completeness in SB (Fig 2), but this is a very partial analysis. For example, it would be 
useful to get a quantitative estimate of the bivariate selection function in size and SB, or even 
including colour and axis ratios as variates, but this would involve a lot of work with injecting
simulated galaxies into the images and run the pipelines again. Yet, this would perhaps be the
definitive analysis that is required to fully assess the possible biases and understand why the
red LSB galaxies are not recovered as well as the blue ones. Even with a flat observed SB
distribution (by construction between say 24.5 and 26.5 at 80% completeness, Fig. 2) all sort
of biases might enter due to the other variables.

--------------

[RESPONSE 6] 
The selection function of the Greco+2018 sample has been explored in great detail 
in Greco 2018 (thesis) via the injection of mock galaxies into
HSC imaging, as suggested by the referee. Greco 2018 finds that, for sufficiently large (Reff>4'')
and high surface brightness (<26.5 mag arcsec^-2, our adopted 80% completeness level), the
detection efficiency is not a strong function of Sersic index or angular size. 
We thus conclude that over the surface brightnesses considered, our inference should
not be strongly affected by covariances in the detection function of the LSBG
population. We have added
text referring to this analysis at the end of Section 2.1 [The HSC-SSP Sample].

==============
==============

[7] One of the very interesting results from Greco+18 was the existence of nucleated LSB galaxies.
Are these the ones with the larger Sersic indices? Do they have a different distribution of intrinsic
ellipticities? Presumably they were not included if the analysis was restricted to n=1 (line 363).

--------------

[RESPONSE 7]
There is not yet a detailed catalog of nucleated galaxy from the Greco+18 sample (on an individual
level). However, we clarify that the assumption of an n=1 Sersic index is restricted to the
3D shape + surface brightness modeling, where we assume n=1 for the three dimensional approximation 
of the Sersic profile (Equation 7) in order to efficiently pre-compute projected
surface brightnesses as a function of viewing angle and intrinsic shape distribution. 

==============
==============

[8] Although briefly discussed in Section 4, the assumption of an underlying Gaussian distribution
for the intrinsic ratios is not tested. This was first introduced by Lambas+92 (MNRAS 258, 404) for
convenience, but wouldn't a heavy-tailed distribution, say a Student t one, be a better choice?

--------------

[Response 8]
Though we briefly assess the importance of the assumed functional form for the underlying
distribution of surface brightnesses (not intrinsic shape ratios) in Section 4, we do not 
include extensive tests of the bivariate Gaussian assumption because we find that the bivariate
Gaussian can reproduce the observed distribution in ellipticities of both this work and 
Kado-Fong+2020. However, we do consider the effect of an underlying bimodal distribution of
shapes in an upcoming work (Kado-Fong+2021, submitted), and find that our methodology is 
insensitive to minority populations that comprise up to around 10% of the total sample. We have added text addressing the Gaussian assumption to Section 3 (L482-492).

==============
==============

[9] Ellipticity (line 174) must be defined. It is sometimes given as 1-(b/a), but could also 
be [1-(b/a)^2]/[1+(b/a)^2] (e.g. Lambas+92). 

--------------

[Response 9]
We have added a definition of ellipticity to the main text.

==============
==============

Minor points.

1. \bar{\mu_{eff,g}} should be defined, to avoid any possible confusion with \mu(r_{eff}).

[1.] We have added this definition to the beginning of Section 2. 

--------------

2. Introduction. The first to discuss the effects of feedback and outflows were Di Cinto+17, well
before Chan+18. 

[2.] We have added the Di Cintio+2017 citation here.

--------------

3. Line 73. Including Burkert17 in the list of references of UDGs with distances is not appropriate.
References to Martinez Delgado+16 (first UDG with a distance measured, AJ 151, 96), Roman & Trujillo 
17ab (MNRAS 468, 703 and MNRAS 468, 4039), Lee+17, ApJ 844. 157, Zaritsky+19 ApJS 240, 1, Roman+19,
MNRAS, 486, 823, Barbosa+20 ApJS 247, 46, Prole+21 MNRAS 500, 2049, could be included for 
completeness in this context.

[3.] We thank the referee for this extensive and helpful list of additional references,
and have added these works to the literature references on UDGs with distance 
determinations. We have also removed Burkert+2017.

--------------

4. Line 162. There is no discussion of the effects of cirri, which arguably are also a major
source of contamination at these faint SB levels (e.g. Roman+20 AA, 644, A42).

[4.] Both the HSC and DES samples are visually inspected to remove contaminants such
as galactic cirrus (the HI-selected sample is not expected to be impacted by galactic
cirrus due to the HI selection scheme). We have added text to Sections 2.1 and 2.2 to
clarify that cirrus removal is part of the purpose for visual inspection.

--------------


5. Line 171. R_eff> 2.5 arcsec is more restrictive than the criterion in line 36 (1.5 arcsec). Does
this change the distribution of b/a if there is a slight correlation ?

[5.] The initial reference to Reff>1.5 arcsec is a typo, and has been corrected.

--------------

6. Line 174. Ellipticities must be smaller than 0.7, hence b/a > 0.3 (or ~0.42, depending
on the definition of ellipticity, see above). Wouldn't this exclude, almost by definition, 
prolate (and some disc) configurations? 

[6.] We fold this ellipticity cut into both the the SB+ellipticity and ellipticity-only inferences.
Because the cut in ellipticity is a singular cut, we do not expect it to strongly affect our inference
results. This is because the inference is based on the overall distribution of ellipticities -- 
a disky or prolate distribution would still take a significantly different distribution over ellipticity
at ellipticity<0.7, as demonstrated in Figure 10. The peak in the ellipticity distribution at low ellipticity 
is in particular inconsistent with a disky or prolate population. This assertion is supported by the 
concordance of inferred shape distribution of the Coma and HI-selected galaxies, which do not have the 
same cut in ellipticity. We have clarified the nature of the ellipticity cut in Section 3.

--------------

7. Paragraph between lines 372 and 373. As a matter of notation, and to avoid confusion, I'd
suggest that all apparent/observed quantities are set in lower case: q=b/a, r_eff, while intrinsic 
quantities are set in upper case: A, B, C, R_eff, etc

[7.] While we agree that a unified format for the intrinsic and observed quantities 
would be useful, we believe that an uppercase notation would be confusing for
the three dimensional Sersic profile (rho_0). Instead, we have updated the 
three-dimensional effective radius to be R_{eff, 3D} such that its meaning is 
more immediately clear to the reader at a glance. Beyond these instances, our
notation follows the suggested formatting.

--------------

8. Paragraph between lines 382 and 383. Having B_0 and \bar{C} to denote the means of the
assumed Gaussian distributions for the B/A and C/A ratios is confusing, especially when
using \sigma_B and \sigma_C to denote their standard deviations. It would be simpler to
adopt, say, Q=B/A and S=C/A and hence \sigma_Q and \sigma_S for example. Use \left( and \right)
in Eq. (6).

[8.] We agree that the notation is cleared in this format, and have updated the notation to use Q & S. We have also updated the formatting Equation 6.

--------------

<\overrightarrow{\mu_{eff}}> -> <\overrightarrow{\mu}_{eff}> [in several places]
\alpha -> <\overrightarrow{\alpha}>

9. Line 392. d<\mu_{eff}> -> d \bar{mu}_{eff}

[9.] We have unified the notation as \langle \mu \rangle_{R_{eff}} and updated the 
usage here. We have also updated the \vec placement when referencing this quantity.

--------------

10. Line 430. SB does not correlate strongly with ellipticity. There is a slight correlation (e.g.
Fig. 4 in Kado-Fong+20b), hence the plots in point [3] would be useful. 

[10.] We have added this as Figure 4, and added a discussion of this figure to
the end of Section 2.5 (Physical and Observed Properties of the Samples)

--------------

Figures.

Figure 1. The IDs of the galaxies should be indicated, if only to ensure replicability.
HI is used (as in other captions) but H\textsc{i} is used in the main text.

[Figure 1, Response] 
We have added the catalog identifiers for each galaxy shown in Figure 1 to the
caption of Figure 1.

--------------

Figure 2. Although the definition of LSB stated in Section 1 is \bar{\mu_{eff,g}} > 24.3,
there is clearly a completeness issue since the first bins in both the DES and HSC-SSP 
samples are smaller. Wouldn't a cutoff at 24.5 be more appropriate? There is an issue with the 
amplitude of the bins as the HSC-SSP sample contains 781 galaxies and the DES sample some 23,000
and yet with similar (?) bin sizes the amplitudes are the same. It would be good to show the distribution 
of red and blue DES LBGs separately. The label on the x axis should be re-written 
as \bar{\mu_{eff,g}} to be consistent with the notation adopted in the rest of the paper.

[Figure 2, Response]
This was due to a poor choice in surface brightness bins (the brightest bin extended
below 24.3 mag/sq. arcsec), and a missing reddening correction at the 0.05 mag level
for the HSC sample. We have updated Figure 2 to reflect these changes.

--------------

Figure 5. Samples of () and () -> Samples of HSC-SSP () and DES ().

[Figure 5, Response]
We have updated the text to reflect this change.

--------------
Figure 6. I find the use of contours at "0.5 sigma" confusing and misleading, as one is used
to the "1 sigma" contour being the innermost one. Using "sigma" is entirely inappropriate within
a Bayesian context: one should instead give the (Highest Density) Credible Intervals of the posterior
at a given probability level (this also applies to Table 1: Maximum A Posteriori is a point estimate, and the
corresponding interval estimation is the credible interval, not "1 sigma standard deviation").
In a bivariate (not multivariate) Gaussian, the probability contour levels are given by the
chi-squared distribution function with two degrees of freedom. 

[Figure 6, Response] We have updated the table to report the 16% to 84% credible intervals (the values are also updated in Table 1, though they are not highlighted in the draft). We also have updated the relevant figures 7, 8, and 9 such that the innermost region is at 1 sigma. We note that in the Figures, the contours reflect the best-fit bivariate Gaussian model (using B_0, C_0, and sigma_(B_0), sigma_(C_0)), which is why we are referring to levels as N sigma. The table, however, has been updated to show credible intervals.

--------------

Figure 7. The "grey histograms" that give the models which fall outside the SB limits are very
hard to spot, perhaps another colour would be better.

[Figure 7, Response] We have updated the grey histograms in this figure to be unfilled black 
histograms.

--------------

Figure 8. The inferred intrinsic ratio found by Burkert17 is 0.65 \pm 0.14, and this range
should be reflected in the left plot. 

[Figure 8, Response]
We have added the relevant errorbar to Figure 9 (previously Figure 8).

--------------

Figure 9. Caption: green histograms -> blue histograms.

[Figure 9, Response]
We have updated the text to "teal histograms"

--------------
Typos.

who assume -> who assumes; signficantly -> significantly;
but overpredict -> but overpredicts
Appendix A. shpae -> shape

References.

Gault et al. 2021 -> Gault et al. 2021 ApJ 909, 19
Kado-Fong et al. 2020b -> Kado-Fong et al. 2020b ApJ 900, 163
Rong et al. 2019 -> Rong et al. 2020 ApJ 899, 78
Wright et al. 2020 -> Wright et al. 2020 MNRAS 502, 5370

[Response]
We thank the referee for their careful eye, and have updated the text as necessary.

[Additional Changes to the manuscript]
We have added a comparison to the rotation-supported and dispersion-supported UDGs in NIHAO (Cardona-Barrero+2020). We find that the rotation-supported UDGs, much like the
Auriga UDGs, form disks that are signficantly flatter than our observed samples. We have added the results of Cardona-Barrero+2020 to Figure 9. We've also updated the contour in the right panel of Figure 9 to encompass 68% of the inferred 3d distribution, to be in 
accordance with the errorbars on the Romulus and NIHAO simulations.

We have fixed a minor bug in the inference of the red and blue DES LSBG joint (SB + ellipticity) fitting, wherein some blue galaxies were considered during inference for the red LSBGs (and vice versa). We have rerun the inference for these samples, and find that the results have not significantly changed after this update. 

The shapes of the Romulus simulation have been updated due to a change in the merger tree history tracking. We find that our results are not significantly affected by this change.
